The Quasar Feedback Survey: Revealing the Interplay of Jets, Winds & Emission Line Gas in Type 2 Quasars with Radio Polarization

We present results from a combined radio polarization and emission line study of five type 2 quasars at $z<0.2$ with the Karl G. Jansky Very Large Array (VLA) B-array at 5 GHz and Hubble Space Telescope (HST) [O III] observations. These five sources are known to exhibit close association between radio structures and ionized gas morphology and kinematics. Four sources (J0945+1737, J1000+1242, J1356+1026 and J1430+1339) show polarization in the current data. J1010+1413 is the unpolarized source in our sample. We detect $0.5-1\%$ fractional polarization in the radio cores and a high fractional polarization ($10-30\%$) in the lobes of these sources. The morphological, spectral and polarization properties suggest a jet origin for radio emission in J0945+1737, J1000+1242, J1010+1413 and J1430+1339 whereas the current data cannot fully discern the origin of radio emission (jet or wind) in J1356+1026. An anti-correlation between various polarized knots in the radio and [O III] emission is observed in our sources, similar to that observed in some radio-loud AGN in the literature. This suggests that the radio emission is likely to be depolarized by the emission-line gas. By modeling the depolarization effects, we estimate the size of the emission-line gas clouds to be $\sim(2.8\pm1.7)\times10^{-5}$ parsec and the amount of thermal material mixed with the synchrotron plasma to be $\sim(1.01\pm0.08)\times10^{6}$M$_\odot$ in the lobe of J0945+1737 (which exhibits the most prominent polarization signature in its lobe). The current work demonstrates that the interplay of jets/winds and emission-line gas is most likely responsible for the nature of radio outflows in radio-quiet AGN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
